Letter of Intent for KM3NeT 2.0

The main objectives of the KM3NeT Collaboration are i) the discovery and subsequent observation of high-energy neutrino sources in the Universe and ii) the determination of the mass hierarchy of neutrinos. These objectives are strongly motivated by two recent important discoveries, namely: 1) The high-energy astrophysical neutrino signal reported by IceCube and 2) the sizable contribution of electron neutrinos to the third neutrino mass eigenstate as reported by Daya Bay, Reno and others. To meet these objectives, the KM3NeT Collaboration plans to build a new Research Infrastructure consisting of a network of deep-sea neutrino telescopes in the Mediterranean Sea. A phased and distributed implementation is pursued which maximises the access to regional funds, the availability of human resources and the synergetic opportunities for the earth and sea sciences community. Three suitable deep-sea sites are identified, namely off-shore Toulon (France), Capo Passero (Italy) and Pylos (Greece). The infrastructure will consist of three so-called building blocks. A building block comprises 115 strings, each string comprises 18 optical modules and each optical module comprises 31 photo-multiplier tubes. Each building block thus constitutes a 3-dimensional array of photo sensors that can be used to detect the Cherenkov light produced by relativistic particles emerging from neutrino interactions. Two building blocks will be configured to fully explore the IceCube signal with different methodology, improved resolution and complementary field of view, including the Galactic plane. One building block will be configured to precisely measure atmospheric neutrino oscillations.

==> orca/fig/figs.txt <==
KM3NeT_OPR_2014_011-Plot_jhofestaedt_footprint_115string20m_18OM6m_nop_s.jpg
differentSyst_Ecorr3D_nominalValues_usingNominalEcorrection_vtxCutsAndGeoCov0p4__summaryPlot1D_ratioToNoSystMean_nop.pdf
ele_1DProjections_Enu_angleLepHad_nutype14.pdf
ele_Distribution_Enu_angleLepHad_9p5Enu10p5_nutype14.pdf
ele_Ecorr3D_vtxCutsAndGeoCov0p4__dirResoMedianWithAllAngles_nue_anue___0p0trueCosZenith1p0_nop.pdf
ele_LeadingRingE_CC_e.pdf
ele_LeadingRingE_CC_ebar.pdf
ele_LeadingRingE_NC_elec.pdf
ele_allnutypes_Ecorr3D_vtxCutsAndGeoCov0p4__summaryPlot1D_DirResoMedian_ZOOM_nop.pdf
ele_allnutypes_Ecorr3D_vtxCutsAndGeoCov0p4__summaryPlot1D_EresolutionMeanRecoOverEvis_ZOOM_nop.pdf
ele_allnutypes_Ecorr3D_vtxCutsAndGeoCov0p4__summaryPlot1D_EresolutionRMSOverEvis_ZOOM_nop.pdf
ele_differentNoise_10kHz_20kHz_Ecorr3D_vtxCutsAndGeoCov0p4__summaryPlot1D_DirResoMedian_ZOOM_nop.pdf
ele_differentNoise_10kHz_20kHz_Ecorr3D_vtxCutsAndGeoCov0p4__summaryPlot1D_EresolutionRMSOverEtrue_ZOOM_nop.pdf
ele_differentSyst_Ecorr3D_vtxCutsAndGeoCov0p4__summaryPlot1D_DirResoMedian_ZOOM_nop.pdf
ele_differentSyst_Ecorr3D_vtxCutsAndGeoCov0p4__summaryPlot1D_EresolutionRMSOverEtrue_ZOOM_nop.pdf
ele_differentVspacings_Ecorr3D_vtxCutsAndGeoCov0p4__summaryPlot1D_DirResoMedian_ZOOM_nop.pdf
ele_differentVspacings_Ecorr3D_vtxCutsAndGeoCov0p4__summaryPlot1D_EresolutionMeanRecoOverEtrue_ZOOM_nop.pdf
ele_differentVspacings_Ecorr3D_vtxCutsAndGeoCov0p4__summaryPlot1D_EresolutionRMSOverEtrue_ZOOM_nop.pdf
ele_differentVspacings_Ecorr3D_vtxCutsAndGeoCov0p4__summaryPlot1D_fracEresoMedian_ZOOM_nop.pdf
ele_effVolRatio_vtxCutsAndGeoCov0p4_elecCC_allSpacings_zoom_nop.pdf
ele_effVolScaled_vtxCutsAndGeoCov0p4_elecCC_allSpacings_zoom_nop.pdf
ele_effVol_triggered_differentSpacings_eCC_mCC_zoom.pdf
ele_effVol_triggered_differentSpacings_eCC_mCC_zoom_nop.pdf
ele_effVol_vtxCutsAndGeoCov0p4_alltypes_zoom_nop.pdf
ele_effVol_vtxCutsAndGeoCov0p4_elecCC_allSpacings_zoom_nop.pdf
ele_effVol_vtxCutsAndGeoCov0p4_elecCC_differentNoise_10kHzV51_20kHz_zoom.pdf
ele_effVol_vtxCutsAndGeoCov0p4_elecCC_differentNoise_10kHzV51_20kHz_zoom_nop.pdf
ele_effVol_vtxCutsAndGeoCov0p4_elecCC_differentSyst_zoom_nop.pdf
ele_effVolzoom_anu_Cov0p4_cosZenith_vtxCutsAndGeoCov0p4.pdf
ele_effVolzoom_anu_Cov0p4_cosZenith_vtxCutsAndGeoCov0p4_forThesis.pdf
ele_effVolzoom_anu_Cov0p4_cosZenith_vtxCutsAndGeoCov0p4_nop.pdf
ele_effVolzoom_nu_Cov0p4_cosZenith_vtxCutsAndGeoCov0p4.pdf
ele_effVolzoom_nu_Cov0p4_cosZenith_vtxCutsAndGeoCov0p4_forThesis.pdf
ele_effVolzoom_nu_Cov0p4_cosZenith_vtxCutsAndGeoCov0p4_nop.pdf
ele_elecCC_JTE10kHz_Ecorr3D_vtxCutsAndGeoCov0p4__dirResoMedianWrtElectron_inByBins_nue_anue___0p0trueCosZenith1p0_nop.pdf
ele_elecCC_JTE10kHz_Ecorr3D_vtxCutsAndGeoCov0p4__energyResoLogz_single___all__0p0trueCosZenith1p0_nop.pdf
ele_elecCC_JTE10kHz_Ecorr3D_vtxCutsAndGeoCov0p4__fracEreso_dEoverEtrue_nue_anue___0p0trueCosZenith1p0.pdf
ele_elecCC_JTE10kHz_Ecorr3D_vtxCutsAndGeoCov0p4__fracEreso_dEoverEtrue_nue_anue___0p0trueCosZenith1p0_nop.pdf
ele_elecCC_JTE10kHz_Ecorr3D_vtxCutsAndGeoCov0p4__recoEcorrReso1DForTrueEbins_nueCC_anueCC_2p0fitrangeRMS2p0___0p0trueCosZenith1p0_nop.pdf
ele_elecCC_JTE10kHz_Ecorr3D_vtxCutsAndGeoCov0p4__recoEcorrResoLogz_single___all__0p0trueCosZenith1p0_nop.pdf
ele_elecCC_JTE10kHz_Ecorr3D_vtxCutsAndGeoCov0p4__recoEcorrResoLogz_single___all__0p0trueCosZenith1p0_nop2.pdf
ele_elecCC_JTE10kHz_Ecorr3D_vtxCutsAndGeoCov0p4__summaryPlot1Dzoom_medianDirResolution_anue_correct-zenith.pdf
ele_elecCC_JTE10kHz_Ecorr3D_vtxCutsAndGeoCov0p4__summaryPlot1Dzoom_medianDirResolution_anue_nop.pdf
ele_elecCC_JTE10kHz_Ecorr3D_vtxCutsAndGeoCov0p4__summaryPlot1Dzoom_medianDirResolution_nue_correct-zenith.pdf
ele_elecCC_JTE10kHz_Ecorr3D_vtxCutsAndGeoCov0p4__summaryPlot1Dzoom_medianDirResolution_nue_nop.pdf
ele_elec_CC_y50_e1_v3_water_20m_km3net_nop.pdf
ele_elec_CC_y50_e1_v3_water_50m_km3net_nop.pdf
ele_elec_CC_y50_e3_v3_water_20m_km3net_nop.pdf
ele_elec_CC_y50_e3_v3_water_50m_km3net_nop.pdf
ele_emisPosiFits_shapeLongitudinal_comparison_rebin3.pdf
ele_emisPosiFits_shapeRadial_comparison_rebin3.pdf
ele_event_1_particles_proj_yz.pdf
ele_event_1_particles_proj_yz_nop.pdf
ele_event_3_particles_proj_yz_nop.pdf
ele_finalOMshells_elecVShad_OMhitProb_projTheta_water__h2_OMhitProb_theta_tres_nop.pdf
ele_finalOMshells_elecVShad_OMhitProb_projTheta_water__h5_OMhitProb_theta_tres.pdf
ele_loose2DEcorr_6Etrue12_3Ereco__vertexShiftLong_6E7_0p2y0p4.pdf
ele_loose2DEcorr_6Etrue12_3Ereco__vertexShiftMean_E_y.pdf
ele_loose2DEcorr_6Etrue12_3Ereco__vertexShiftPerp_6E7_0p2y0p4.pdf
ele_loose2DEcorr_6Etrue12_3Ereco__vertexshift_logz.pdf
ele_mod10_nop.pdf
ele_mod11_nop.pdf
ele_mod1_nop.pdf
ele_mod2_nop.pdf
ele_mod3_nop.pdf
ele_mod4_nop.pdf
ele_mod5_nop.pdf
ele_mod6_nop.pdf
ele_mod7_nop.pdf
ele_mod8_nop.pdf
ele_mod9_nop.pdf
ele_recov52oldPDF_elecCC_JTE10kHz_Ecorr3D_vtxCutsAndGeoCov0p4__recoY_6trueE12_anue_nue_nop.pdf
ele_vtxPDF_premEvt_aa_pdf2D_projY.pdf
shower_topology_s.jpg
MHS_vs_time_9m_LooserCut_Homogenized_v1.pdf
12mHomogenizedUsed_nop_shower.pdf
12mHomogenizedUsedtrack-1_nop.pdf
6mAllEventsHomogenizedUsed_nop_shower.pdf
6mHomogenizedUsedtrack_nop.pdf
9mLooserCutAllEventsHomogenizedUsed_nop_shower.pdf
9mLooserCutHomogenizedUsedtrack-1_nop.pdf
bkg_RZ_mu_nop.pdf
bkg_RZ_nu_nop.pdf
bkg_XY_mu_nop.pdf
bkg_XY_nu_nop.pdf
figs.txt
Contour-IH-9m-noprelim.pdf
Contour-NH-9m-noprelim.pdf
LLRexample.pdf
MHS_9m_LooserCut_Homogenized_new.pdf
MHS_vs_time_9m_LooserCut_Homogenized_new.pdf
Sens-CP-Spacing-noprelim.pdf
spc_v054_LLRdist_fit_IH.pdf
spc_v054_LLRdist_fit_NH.pdf
spc_v054_MHS_comparison.pdf
spc_v054_alternativeTheta23_overlay_IH.pdf
spc_v054_alternativeTheta23_overlay_NH.pdf
3nuspic_new_s.jpg
A_e.pdf
A_mu.pdf
AtmNuFluxRatio_s.jpg
AtmNuFluxVsE.pdf
IH_Rate_s.jpg
NH_Rate_s.jpg
antineutrinos.pdf
crosssection_antiNeutrino.pdf
crosssection_neutrino.pdf
genie_all_nu_angspread_0-20GeV.pdf
neutrinos.pdf
nutype-14__AngleYForFixedEnu__Enu10p1_myBjoerkenY_singlePlot.pdf
nutype14__AngleYForFixedEnu__Enu10p1_myBjoerkenY_singlePlot.pdf
effective_mass_numu_ORCA115_JTE10kHz_masking_nop.pdf
effective_mass_ratio_numu_ORCA115_JTE10kHz_masking_nop.pdf
effective_mass_scaled_numu_ORCA115_JTE10kHz_masking_nop.pdf
efficiency_purity_hitsel2_nop.pdf
frac_energy_reso_numu_v2_nop.pdf
muon_track_length.pdf
schema_reco.pdf
thetanu_reso_numu_v2_nop.pdf
vertex_reso_numu_v2_nop.pdf
yresolution_nop.pdf
ytres.pdf
sim_effVol_triggered_2D_nueCC_zoom_forThesis.pdf
sim_effVol_triggered_alltypes_zoom_nop.pdf
sim_hitSource_Nhits.pdf
sim_hitSource_Noms.pdf
sim_muhad_emisPosi2D_Ehad20GeV-1.pdf
sim_muhad_emisPosi2D_Ehad5GeV-1.pdf
sim_muhad_leadingEmu_allInOne_loglog.pdf
sim_muhad_leadingEmu_allInOne_loglog_cumrev-1.pdf
sim_muonComparison_Nhits.pdf
sim_muonComparison_Noms.pdf
sim_nutype-14__Projections_myBjorkenY_singlePlot_max0p08.pdf
sim_nutype14__Projections_myBjorkenY_singlePlot_max0p04.pdf

